Team Behavior in Interactive Dynamic Influence Diagrams with Applications to Ad Hoc Teams

Planning for ad hoc teamwork is challenging because it involves agents collaborating without any prior coordination or communication. The focus is on principled methods for a single agent to cooperate with others. This motivates investigating the ad hoc teamwork problem in the context of individual decision making frameworks. However, individual decision making in multiagent settings faces the task of having to reason about other agents' actions, which in turn involves reasoning about others. An established approximation that operationalizes this approach is to bound the infinite nesting from below by introducing level 0 models. We show that a consequence of the finitely-nested modeling is that we may not obtain optimal team solutions in cooperative settings. We address this limitation by including models at level 0 whose solutions involve learning. We demonstrate that the learning integrated into planning in the context of interactive dynamic influence diagrams facilitates optimal team behavior, and is applicable to ad hoc teamwork.

==> Figs/beliefplot0.dat <==
1	0	0.01
2	0	0.01
3	0	0.01
4	0	0.01
5	0	0.01
6	0	0.01
7	0	0.01
8	0	0.01
9	0	0.01
10	0	0.01
11	0	0.01
12	0	0.01
13	0	0.01
14	0	0.01
15	0	0.01
16	0	0.01
17	0	0.01
18	0	0.01
19	0	0.01
20	0	0.01
21	0	0.01
22	0	0.01
23	0	0.01
24	0	0.01
25	0	0.01
26	0	0.01
27	0	0.01
28	0	0.01
29	0	0.01
30	0	0.01
31	0	0.01
32	0	0.01
33	0	0.01
34	0	0.01
35	0	0.01
36	0	0.01
37	0	0.01
38	0	0.01
39	0	0.01
40	0	0.01
41	0	0.01
42	0	0.01
43	0	0.01
44	0	0.01
45	0	0.01
46	0	0.01
47	0	0.01
48	0	0.01
49	0	0.01
50	0	0.01
51	0	0.01
52	0	0.01
53	0	0.01
54	0	0.01
55	0	0.01
56	0	0.01
57	0	0.01
58	0	0.01
59	0	0.01
60	0	0.01
61	0	0.01
62	0	0.01
63	0	0.01
64	0	0.01
65	0	0.01
66	0	0.01
67	0	0.01
68	0	0.01
69	0	0.01
70	0	0.01
71	0	0.01
72	0	0.01
73	0	0.01
74	0	0.01
75	0	0.01
76	0	0.01
77	0	0.01
78	0	0.01
79	0	0.01
80	0	0.01
81	0	0.01
82	0	0.01
83	0	0.01
84	0	0.01
85	0	0.01
86	0	0.01
87	0	0.01
88	0	0.01
89	0	0.01
90	0	0.01
91	0	0.01
92	0	0.01
93	0	0.01
94	0	0.01
95	0	0.01
96	0	0.01
97	0	0.01
98	0	0.01
99	0	0.01
100	0	0.01

==> Figs/beliefplot10.dat <==
1	10	0.001957018
2	10	0.001467764
3	10	0.001304679
4	10	0.005200594
5	10	0.005091871
6	10	0.005091871
7	10	0.014134019
8	10	0.014079658
9	10	0.013771609
10	10	0.013554162
11	10	0.003823433
12	10	0.003787192
13	10	0.001087232
14	10	0.001069112
15	10	0.00101475
16	10	8.88E-04
17	10	0.013372957
18	10	0.002265067
19	10	0.00503751
20	10	0.012720618
21	10	0.012249484
22	10	0.012213242
23	10	0.011977675
24	10	0.004801943
25	10	0.003950277
26	10	0.003932157
27	10	0.013264234
28	10	0.013046787
29	10	0.012919943
30	10	0.012919943
31	10	0.0127931
32	10	0.011905193
33	10	0.011887073
34	10	0.011742109
35	10	0.011705867
36	10	0.018029935
37	10	0.017540681
38	10	0.017305114
39	10	0.017214511
40	10	0.01717827
41	10	0.011542783
42	10	0.011434059
43	10	0.011198492
44	10	0.018084297
45	10	0.017142029
46	10	0.01652593
47	10	0.016326605
48	10	0.016217881
49	10	0.01616352
50	10	0.016145399
51	10	0.016109158
52	10	0.016054797
53	10	0.015474939
54	10	0.01514877
55	10	0.015112529
56	10	0.015058167
57	10	0.01078172
58	10	0.010672997
59	10	0.010582394
60	10	0.009404559
61	10	0.009368318
62	10	0.009295836
63	10	0.009005907
64	10	0.008734099
65	10	0.008534773
66	10	0.003406661
67	10	0.003189215
68	10	0.002863045
69	10	0.002446273
70	10	0.002319429
71	10	0.010546153
72	10	0.01011126
73	10	0.008462291
74	10	0.008299206
75	10	0.007610626
76	10	0.0074113
77	10	0.007284456
78	10	0.007211974
79	10	0.006469032
80	10	0.005871054
81	10	0.005852934
82	10	0.00574421
83	10	0.005563005
84	10	0.005472402
85	10	0.005436161
86	10	0.005291197
87	10	0.010056898
88	10	0.015021926
89	10	0.014641395
90	10	0.014587033
91	10	0.014568912
92	10	0.014514551
93	10	0.014442069
94	10	0.01415214
95	10	0.011071649
96	10	0.010944805
97	10	0.010944805
98	10	0.009640126
99	10	0.009567644
100	10	0.009567644



==> Figs/beliefplot20.dat <==
1	20	2.23E-02
2	20	2.62E-02
3	20	0.000181647
4	20	0
5	20	0.003177052
6	20	0.002681211
7	20	0.00255266
8	20	0.002497567
9	20	0.001850651
10	20	0.011254274
11	20	0.014032207
12	20	0.013901588
13	20	0.01362169
14	20	0.013565711
15	20	0.013435092
16	20	0.003099214
17	20	0.012987255
18	20	0.009253942
19	20	0.01244612
20	20	0.010229684
21	20	0.012031583
22	20	0.012072923
23	20	0.012035603
24	20	0.002342488
25	20	0.020052504
26	20	0.009971729
27	20	0.019749596
28	20	0.019709208
29	20	0.018739903
30	20	0.018376414
31	20	0.018376414
32	20	0.011231826
33	20	0.011510501
34	20	0.001130856
35	20	0.015775072
36	20	0.015738343
37	20	0.015719979
38	20	7.27E-04
39	20	0.000168402
40	20	0.016270913
41	20	0.015554699
42	20	0.015536334
43	20	0.001548124
44	20	0.015371054
45	20	0.015187409
46	20	0.015187409
47	20	0.015169045
48	20	0.016436193
49	20	0.01634437
50	20	0.016326006
51	20	0.014140635
52	20	0.014103906
53	20	0.014085542
54	20	0.014012084
55	20	0.013993719
56	20	0.013479514
57	20	0.010835032
58	20	0.010541201
59	20	0.010504472
60	20	0.010449378
61	20	0.000999027
62	20	0.008557839
63	20	0.007915083
64	20	0.007878354
65	20	0.013387692
66	20	0.013204048
67	20	0.013020403
68	20	0.001292858
69	20	0.012469469
70	20	0.012230731
71	20	0.012230731
72	20	0.012212367
73	20	0.012047086
74	20	0.011955264
75	20	0.011881806
76	20	0.011606339
77	20	0.011202321
78	20	0.000109085
79	20	6.06E-04
80	20	2.02E-05
81	20	0.014544653
82	20	0.014397737
83	20	0.014361009
84	20	0.014250822
85	20	0.003709621
86	20	0.0022221
87	20	0.002203735
88	20	0.001946633
89	20	0.001395699
90	20	0.001083503
91	20	0.00102841
92	20	3.67E-04
93	20	3.49E-04
94	20	1.65E-04
95	20	0.007731438
96	20	0.007290691
97	20	0.007198869
98	20	0.007143775
99	20	0.007107046
100	20	0.006886673


==> Figs/beliefplot30.dat <==
1	30	0.05923124
2	30	5.02E-02
3	30	5.39E-02
4	30	0.03134259
5	30	8.88E-04
6	30	8.88E-04
7	30	7.27E-04
8	30	7.27E-04
9	30	7.27E-04
10	30	8.88E-04
11	30	7.27E-04
12	30	8.88E-04
13	30	7.27E-04
14	30	0.005091871
15	30	0.024134019
16	30	0.033
17	30	0.023771609
18	30	0.023554162
19	30	0.003823433
20	30	0.003787192
21	30	0
22	30	0
23	30	0
24	30	0
25	30	0
26	30	0.001
27	30	0.002
28	30	0.005
29	30	0.008
30	30	0.006
31	30	0.009
32	30	0.01
33	30	0.0112
34	30	0.0115
35	30	0.0118
36	30	0.0126
37	30	0.0135
38	30	0.02
39	30	0.033
40	30	0.035
41	30	0.036
42	30	0.035
43	30	0.035
44	30	0.031
45	30	0.028
46	30	0.0275
47	30	0.025
48	30	0.01
49	30	0.00236
50	30	0.004801943
51	30	0.003950277
52	30	0.003932157
53	30	8.88E-04
54	30	8.88E-04
55	30	7.27E-04
56	30	7.27E-04
57	30	7.27E-04
58	30	8.88E-04
59	30	7.27E-04
60	30	8.88E-04
61	30	0.003406661
62	30	0.003189215
63	30	0.002863045
64	30	0.002446273
65	30	0.002319429
66	30	0.009404559
67	30	0.009368318
68	30	0.009295836
69	30	0.009005907
70	30	0.008734099
71	30	0.008534773
72	30	0.019749596
73	30	0.019709208
74	30	0.018739903
75	30	0.018376414
76	30	0.018376414
77	30	2.23E-02
78	30	0.014085542
79	30	0.014012084
80	30	0.013993719
81	30	0.003709621
82	30	0.0022221
83	30	0.002203735
84	30	0.001946633
85	30	0.001395699
86	30	0.001083503
87	30	0.00102841
88	30	3.67E-04
89	30	3.49E-04
90	30	1.65E-04
91	30	0
92	30	0
93	30	0
94	30	0
95	30	0
96	30	0
97	30	0
98	30	0
99	30	0
100	30	0


==> Figs/data.bp.csv <==
# data.BP.csv
# year   category   num_of_events_for_A   num_of_events_for_B
"BP";"Aug I-DID";"531";"6875"
"BP";"OPAT";"514";""

==> Figs/data.grid.csv <==
# data.Grid.csv
# year   category   num_of_events_for_A   num_of_events_for_B

"Grid";"Aug I-DID";"396";"3843"

"Grid";"OPAT";"246";""



==> Figs/data.mabc.csv <==
# data.MABC.csv			
# year   category   num_of_events_for_A   num_of_events_for_B			
"MABC";"Aug I-DID";"156";"689"
"MABC";"OPAT";"85";""

